An Adaptive-rank Approach with Greedy Sampling for Multi-scale BGK Equations

In this paper, we propose a novel adaptive-rank method for simulating multi-scale BGK equations, based on a greedy sampling strategy. The method adaptively selects important rows and columns of the solution matrix and updates them using a local semi-Lagrangian solver. An adaptive cross approximation then reconstructs the full solution matrix. This extends our prior semi-Lagrangian adaptive-rank framework, developed for the Vlasov-Poisson system, to nonlinear collisional kinetic equations. Unlike step-and-truncate low-rank integrators, our greedy sampling approach avoids explicit low-rank decompositions of nonlinear terms, such as the local Maxwellian in the BGK operator. To ensure conservation, we introduce a locally macroscopic conservative correction that implicitly couples the kinetic and macroscopic systems, enforcing mass, momentum, and energy conservation. Through asymptotic analysis, we show that this correction preserves the full-grid scheme's asymptotic behavior, and that the proposed method is conditionally asymptotic-preserving in the low-rank setting. A key advantage of our approach is its use of a local semi-Lagrangian solver, which allows large time steps. This flexibility is retained in the macroscopic solver using high-order stiffly accurate diagonally implicit Runge-Kutta methods. The resulting nonlinear systems are solved efficiently using a Jacobian-free Newton-Krylov method, avoiding the need for preconditioning at modest CFL numbers. Each nonlinear iteration provides a self-consistent correction to a provisional kinetic solution, which serves as a dynamic closure for the macroscopic model. Numerical results demonstrate the method's accuracy in capturing shocks and its robustness across mixed-regime problems with wide-ranging Knudsen numbers.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



